Active Reinforcement Learning: Observing Rewards at a Cost

Active reinforcement learning (ARL) is a variant on reinforcement learning where the agent does not observe the reward unless it chooses to pay a query cost c > 0. The central question of ARL is how to quantify the long-term value of reward information. Even in multi-armed bandits, computing the value of this information is intractable and we have to rely on heuristics. We propose and evaluate several heuristic approaches for ARL in multi-armed bandits and (tabular) Markov decision processes, and discuss and illustrate some challenging aspects of the ARL problem.

==> moat.tikz <==
%%% FOR MOAT %%%
%\usepackage{mathpazo}
%\PreviewEnvironment{tikzpicture}
%\newcounter{row}
%\newcounter{col}
%\newcommand\setrow[9]{
%  \setcounter{col}{1}
%  \foreach \n in {#1, #2, #3, #4, #5, #6, #7, #8, #9} {
%    \edef\x{\value{col} - 0.5}
%%    \edef\y{9.5 - \value{row}}
%    \node[anchor=center] at (\x, \y) {\n};
%    \stepcounter{col}
%  }
%  \stepcounter{row}
%}
%%% FOR MOAT %%%



% adapted from: http://www.texample.net/tikz/examples/sudoku/
%\documentclass{article}
%\usepackage[pdftex,active,tightpage]{preview}
%\usepackage{tikz}
%\usepackage{mathpazo}
%\PreviewEnvironment{tikzpicture}
%\newcounter{row}
%\newcounter{col}

%\newcommand\setrow[9]{
%  \setcounter{col}{1}
%  \foreach \n in {#1, #2, #3, #4, #5, #6, #7, #8, #9} {
%    \edef\x{\value{col} - 0.5}
%%    \edef\y{9.5 - \value{row}}
%    \node[anchor=center] at (\x, \y) {\n};
%    \stepcounter{col}
%  }
%  \stepcounter{row}
%}




\newcommand\setrow[4]{
  \setcounter{col}{1}
  \foreach \n in {#1, #2, #3, #4} {
    \edef\x{\value{col} - 0.5}
    \edef\y{9.5 - \value{row}}
    \node[anchor=center] at (\x, \y) {\n};
    \stepcounter{col}
  }
  \stepcounter{row}
}


%\begin{document}
\begin{tikzpicture}[scale=.5]
  \begin{scope}
    %\draw (0, 0) grid (1,4);
    \draw (0, 0) grid (4,1);
    %\draw[very thick, scale=3] (0, 0) grid (4, 1);
    \setcounter{row}{1}
    \setrow {0}{-10 or 0}{-10 or 0}{1}
    %\node[anchor=center] at (4.5, -0.5) {Unsolved Sudoku};
  \end{scope}
\end{tikzpicture}
%\end{document}
